Learning of Colors from Color Names: Distribution and Point Estimation

Color names are often made up of multiple words. As a task in natural language understanding we investigate in depth the capacity of neural networks based on sums of word embeddings (SOWE), recurrence (LSTM and GRU based RNNs) and convolution (CNN), to estimate colors from sequences of terms. We consider both point and distribution estimates of color. We argue that the latter has a particular value as there is no clear agreement between people as to what a particular color describes -- different people have a different idea of what it means to be ``very dark orange'', for example. Surprisingly, despite it's simplicity, the sum of word embeddings generally performs the best on almost all evaluations.

==> results/regular/.ipynb_checkpoints/distpoint_extrapo-checkpoint.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound Non-extrapolating",0.06218009141061424
"Distribution Mean SOWE Extrapolating",0.07639481398062851
"Distribution Mean SOWE Non-extrapolating",0.07285586328364832
"Distribution Mean CNN Extrapolating",0.08437807415514435
"Distribution Mean CNN Non-extrapolating",0.07291856105657271
"Distribution Mean GRU Extrapolating",0.15215027128488232
"Distribution Mean GRU Non-extrapolating",0.10478952562356844
"Distribution Mean LSTM Extrapolating",0.11197592739284144
"Distribution Mean LSTM Non-extrapolating",0.10499460876378672


==> results/regular/.ipynb_checkpoints/distpoint_full-checkpoint.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound",0.06636743143829865
"Distribution Mean SOWE",0.06794612557823515
"Distribution Mean CNN",0.06863270223255383
"Distribution Mean GRU",0.07664675511142244
"Distribution Mean LSTM",0.07704195445324569


==> results/regular/.ipynb_checkpoints/distpoint_ord-checkpoint.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound",0.06484226384736647
"Distribution Mean SOWE",0.06560185760457346
"Distribution Mean CNN",0.06582688105166774
"Distribution Mean GRU",0.09536452027977917
"Distribution Mean LSTM",0.08765904141627993


==> results/regular/.ipynb_checkpoints/res_dist_extrapo-checkpoint.csv <==
"method","nonextrapolatingperp","extrapolatingperp"
"Operational Upper Bound",843846.1755043188,NaN
"SOWE",831637.1322184883,929211.069918433
"CNN",867983.9518082727,1.0956519864598655e6
"GRU",1.9710975586917e6,3.0574071480120397e6
"LSTM",2.069032523950984e6,2.8895637598336423e6


==> results/regular/.ipynb_checkpoints/res_dist_full-checkpoint.csv <==
"method","perp","mse_to_distmean"
"Operational Upper Bound",1.194494521492072e6,0.06636743143829865
"SOWE",1.2557197826221387e6,0.06794612557823515
"CNN",1.3080937965131702e6,0.06863270223255383
"GRU",1.4895938718144323e6,0.07664675511142244
"LSTM",1.5437051450855192e6,0.07704195445324569


==> results/regular/.ipynb_checkpoints/res_dist_ord-checkpoint.csv <==
"method","perp","mse_to_distmean"
"Operational Upper Bound",893602.4850669863,0.06484226384736647
"SOWE",917009.8344842698,0.06560185760457346
"CNN",955151.1996613375,0.06582688105166774
"GRU",2.0837575219944436e6,0.09536452027977917
"LSTM",2.103330779848846e6,0.08765904141627993


==> results/regular/.ipynb_checkpoints/res_point_comb_extrapo-checkpoint.csv <==
"method","nonextrapolatingmse","extrapolatingmse"
"Operational Upper Bound",0.06213238462805748,NaN
"SOWE",0.06493569165468216,0.07881485670804977
"CNN",0.07246111333370209,0.06999575346708298
"GRU",0.13774675130844116,0.14229418337345123
"Distribution Mean Operational Upper Bound",0.06213238168891163,NaN
"Distribution Mean SOWE",0.07285586328364832,0.07639481398062851
"Distribution Mean CNN",0.07291856105657271,0.08437807415514435
"Distribution Mean GRU",0.10478952562356844,0.15215027128488232
"LSTM",0.13809597492218018,0.14087577164173126
"Distribution Mean LSTM",0.10499460876378672,0.11197592739284144


==> results/regular/distpoint_extrapo.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound Non-extrapolating",0.06218009141061424
"Distribution Mean SOWE Extrapolating",0.07639481398062851
"Distribution Mean SOWE Non-extrapolating",0.07285586328364832
"Distribution Mean CNN Extrapolating",0.08437807415514435
"Distribution Mean CNN Non-extrapolating",0.07291856105657271
"Distribution Mean GRU Extrapolating",0.15215027128488232
"Distribution Mean GRU Non-extrapolating",0.10478952562356844
"Distribution Mean LSTM Extrapolating",0.11197592739284144
"Distribution Mean LSTM Non-extrapolating",0.10499460876378672


==> results/regular/distpoint_full.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound",0.06636743143829865
"Distribution Mean SOWE",0.06794612557823515
"Distribution Mean CNN",0.06863270223255383
"Distribution Mean GRU",0.07664675511142244
"Distribution Mean LSTM",0.07704195445324569


==> results/regular/distpoint_ord.csv <==
"method","mse"
"Distribution Mean Operational Upper Bound",0.06484226384736647
"Distribution Mean SOWE",0.06560185760457346
"Distribution Mean CNN",0.06582688105166774
"Distribution Mean GRU",0.09536452027977917
"Distribution Mean LSTM",0.08765904141627993


==> results/smoothed/.ipynb_checkpoints/distpoint_ord-checkpoint.csv <==
"method","mse"
"Distribution Mean Direct",0.0648013100782032
"Distribution Mean Operational Upper Bound",0.06484226384736647
"Distribution Mean SOWE-smoothed",0.06571741897544901
"Distribution Mean CNN-smoothed",0.0658741117229477
"Distribution Mean GRU-smoothed",0.09662407256631958
"Distribution Mean LSTM-smoothed",0.0886307536054804


==> results/smoothed/.ipynb_checkpoints/res_dist_full-checkpoint.csv <==
"method","perp","mse_to_distmean"
"Direct",2.753563202939139e6,0.06635611645652997
"Operational Upper Bound",1.194494521492072e6,0.06636743143829865
"SOWE-smoothed",1.2652720569271764e6,0.0680232175890777
"CNN-smoothed",1.3222704773117197e6,0.06882467782095193
"GRU-smoothed",1.4693672333856223e6,0.07728473596794
"LSTM-smoothed",1.5091774666100473e6,0.07563614455197812


==> results/smoothed/.ipynb_checkpoints/res_dist_ord-checkpoint.csv <==
"method","perp","mse_to_distmean"
"Direct",4.0885180011922754e6,0.0648013100782032
"Operational Upper Bound",893602.4850669863,0.06484226384736647
"SOWE-smoothed",916068.7637769555,0.06571741897544901
"CNN-smoothed",979343.738728208,0.0658741117229477
"GRU-smoothed",2.045028940870233e6,0.09662407256631958
"LSTM",2.0077494650982902e6,0.0886307536054804


==> results/smoothed/.ipynb_checkpoints/res_point_comb_full-checkpoint.csv <==
"method","mse"
"Operational Upper Bound",0.0663561224937439
"Distribution Mean Operational Upper Bound",0.06635611645652997
"Distribution Mean Operational Upper Bound-smoothed",0.06636743143829865
"Distribution Mean SOWE-smoothed",0.0680232175890777
"Distribution Mean CNN-smoothed",0.06882467782095193
"Distribution Mean GRU-smoothed",0.07728473596794
"Distribution Mean LSTM-smoothed",0.07563614455197812


==> results/smoothed/.ipynb_checkpoints/res_point_comb_ord-checkpoint.csv <==
"method","mse"
"Operational Upper Bound",0.06480130553245544
"Distribution Mean Operational Upper Bound",0.0648013100782032
"Distribution Mean Operational Upper Bound-smoothed",0.06484226384736647
"Distribution Mean SOWE-smoothed",0.06571741897544901
"Distribution Mean CNN-smoothed",0.0658741117229477
"Distribution Mean GRU-smoothed",0.09662407256631958
"Distribution Mean LSTM-smoothed",0.0886307536054804


==> results/smoothed/distpoint_extrapo.csv <==
"method","mse"
"Distribution Mean Direct Non-extrapolating",0.06213238168891163
"Distribution Mean Operational Upper Bound Non-extrapolating",0.06218009141061424
"Distribution Mean SOWE-smoothed Extrapolating",0.0764291790680164
"Distribution Mean SOWE-smoothed Non-extrapolating",0.07307470017572257
"Distribution Mean CNN-smoothed Extrapolating",0.09374282677202656
"Distribution Mean CNN-smoothed Non-extrapolating",0.07276961695966232
"Distribution Mean GRU-smoothed Extrapolating",0.15104637981579436
"Distribution Mean GRU-smoothed Non-extrapolating",0.10509903813829027
"Distribution Mean LSTM-smoothed Extrapolating",0.11155362198736746
"Distribution Mean LSTM-smoothed Non-extrapolating",0.10286643475534528


==> results/smoothed/distpoint_full.csv <==
"method","mse"
"Distribution Mean Direct",0.06635611645652997
"Distribution Mean Operational Upper Bound",0.06636743143829865
"Distribution Mean SOWE-smoothed",0.0680232175890777
"Distribution Mean CNN-smoothed",0.06882467782095193
"Distribution Mean GRU-smoothed",0.07728473596794
"Distribution Mean LSTM-smoothed",0.07563614455197812


==> results/smoothed/distpoint_ord.csv <==
"method","mse"
"Distribution Mean Direct",0.0648013100782032
"Distribution Mean Operational Upper Bound",0.06484226384736647
"Distribution Mean SOWE-smoothed",0.06571741897544901
"Distribution Mean CNN-smoothed",0.0658741117229477
"Distribution Mean GRU-smoothed",0.09662407256631958
"Distribution Mean LSTM-smoothed",0.0886307536054804


==> results/smoothed/res_point_comb_extrapo.csv <==
"method","nonextrapolatingmse","extrapolatingmse"
"Operational Upper Bound",0.06213238462805748,NaN
"Distribution Mean Operational Upper Bound",0.06213238168891163,NaN
"Distribution Mean Operational Upper Bound-smoothed",0.06218009141061424,NaN
"Distribution Mean SOWE-smoothed",0.07307470017572257,0.0764291790680164
"Distribution Mean CNN-smoothed",0.07276961695966232,0.09374282677202656
"Distribution Mean GRU-smoothed",0.10509903813829027,0.15104637981579436
"Distribution Mean LSTM-smoothed",0.10286643475534528,0.11155362198736746


==> results/smoothed/res_point_comb_full.csv <==
"method","mse"
"Operational Upper Bound",0.0663561224937439
"Distribution Mean Operational Upper Bound",0.06635611645652997
"Distribution Mean Operational Upper Bound-smoothed",0.06636743143829865
"Distribution Mean SOWE-smoothed",0.0680232175890777
"Distribution Mean CNN-smoothed",0.06882467782095193
"Distribution Mean GRU-smoothed",0.07728473596794
"Distribution Mean LSTM-smoothed",0.07563614455197812


==> results/smoothed/res_point_comb_ord.csv <==
"method","mse"
"Operational Upper Bound",0.06480130553245544
"Distribution Mean Operational Upper Bound",0.0648013100782032
"Distribution Mean Operational Upper Bound-smoothed",0.06484226384736647
"Distribution Mean SOWE-smoothed",0.06571741897544901
"Distribution Mean CNN-smoothed",0.0658741117229477
"Distribution Mean GRU-smoothed",0.09662407256631958
"Distribution Mean LSTM-smoothed",0.0886307536054804


==> results/training/distest-perplexity.csv <==
Step,SOWE-CE,GRU-CE,CNN-CE,LSTM-CE,SOWE-STDPERP,GRU-STDPERP,CNN-STDPERP,LSTM-STDPERP
1,16.626760482788086,16.634244918823242,16.632232666015625,16.63352394104004,0.991266509785369,0.998713413747231,0.996705770496736,0.997993623071854
11,16.191587448120117,16.277482986450195,16.142362594604492,16.365901947021484,0.641500775963922,0.699038578706689,0.610687602866275,0.763661701917453
21,15.979409217834473,16.067340850830078,16.013063430786133,16.10518455505371,0.518858996587622,0.566549126690449,0.536617943312198,0.588400301184313
31,15.727360725402832,15.96237850189209,15.910632133483887,15.993197441101074,0.403260869323178,0.510097277351913,0.484372906981264,0.526062689210369
41,15.414677619934082,15.898897171020508,15.785595893859863,15.934650421142578,0.294977937520671,0.478722030360139,0.427442099485199,0.496147552163573
51,15.151440620422363,15.846264839172363,15.549355506896973,15.876538276672363,0.226708163263115,0.454177360985371,0.337504367996411,0.468137109588063
61,14.949949264526367,15.778852462768555,15.26626968383789,15.833283424377441,0.185336336589321,0.424569370054444,0.254294394514997,0.448319599548313
71,14.787153244018555,15.660486221313477,14.953893661499023,15.77958869934082,0.157492240370325,0.377174960823132,0.186068820327926,0.424882068648087
81,14.651423454284668,15.504439353942871,14.746537208557129,15.683500289916992,0.137503091408957,0.322680380574679,0.151223693437916,0.385955946788338
91,14.537643432617188,15.335902214050293,14.62061595916748,15.5499267578125,0.12271521898841,0.272632615905365,0.133331552848029,0.3376972227546
101,14.444397926330566,15.232353210449219,14.526341438293457,15.394478797912598,0.111789861446641,0.245814246700826,0.121336100355568,0.289079501927519
111,14.36769962310791,15.138847351074219,14.456409454345703,15.262033462524414,0.103536330315202,0.223871067947043,0.113140725226799,0.253219425691552
121,14.30401611328125,14.978761672973633,14.383727073669434,15.157974243164062,0.0971483370978035,0.190753995940096,0.105209123224828,0.228194238314728
131,14.25196647644043,14.850066184997559,14.286377906799316,14.999752044677734,0.092221143092919,0.167718860889621,0.0954498379423604,0.194800311487933
141,14.208030700683594,14.722122192382812,14.194252014160156,14.84265422821045,0.088257055906061,0.147576271629666,0.0870493291508379,0.166480331573305
151,14.170465469360352,14.597519874572754,14.12865161895752,14.692984580993652,0.0850031585238287,0.130287405287636,0.0815221338617389,0.143338293686686
161,14.138229370117188,14.476372718811035,14.081581115722656,14.544261932373047,0.0823066836879383,0.115422079318301,0.0777737570474012,0.123530103316554
171,14.109772682189941,14.378850936889648,14.050695419311523,14.437901496887207,0.0799975194832176,0.104697357882414,0.0754083766392873,0.111065980366316
181,14.084073066711426,14.314695358276367,14.015922546386719,14.366504669189453,0.0779678071193922,0.098191367466168,0.0728312769905912,0.103412683062686
191,14.061688423156738,14.265402793884277,13.998509407043457,14.311305046081543,0.0762419143612014,0.0934686176107231,0.0715740338587359,0.0978590317548566
201,14.041412353515625,14.231221199035645,13.975168228149414,14.268800735473633,0.0747115948567244,0.0903276978263259,0.0699227578631911,0.0937867587201507
211,14.022189140319824,14.201632499694824,,14.235702514648438,0.0732891140703756,0.087694172165578,,
221,14.00518798828125,14.177830696105957,,14.210172653198242,0.0720536466421491,0.0856315372959053,,
231,13.989571571350098,14.157951354980469,,14.196967124938965,0.0709371672484199,0.08394604747523,,
241,13.974641799926758,14.142236709594727,,14.175825119018555,0.0698859582370767,0.0826371762664495,,
251,13.961857795715332,14.127525329589844,,14.1607084274292,0.0689982223525442,0.0814303680362776,,
261,13.94906997680664,14.119475364685059,,14.144316673278809,0.0681215031903527,0.080777487788597,,
271,13.937003135681152,,,14.135056495666504,0.0673044314857179,,,
281,13.925516128540039,,,14.122422218322754,0.0665357285015438,,,
291,13.91477108001709,,,14.115887641906738,0.0658246261267896,,,
301,13.905325889587402,,,14.108729362487793,0.0652058269364873,,,
311,13.89555835723877,,,14.101278305053711,0.0645720272808322,,,
321,13.886460304260254,,,14.094752311706543,0.0639872119302033,,,
331,13.87823486328125,,,,0.0634630475917922,,,
341,13.870341300964355,,,,0.0629640700169659,,,
351,13.862321853637695,,,,0.062461152230623,,,
361,13.855514526367188,,,,0.0620374026630576,,,
371,13.847973823547363,,,,0.0615713564123659,,,
381,13.841383934020996,,,,0.0611669419624229,,,
391,13.835189819335938,,,,0.0607892378877664,,,
401,13.829021453857422,,,,0.0604154217538506,,,
411,13.823023796081543,,,,0.0600541551893485,,,
421,13.81775951385498,,,,0.0597388438396971,,,
431,13.81140422821045,,,,0.0593603902870368,,,
441,13.806924819946289,,,,0.0590950855120358,,,
451,13.801281929016113,,,,0.0587625574820529,,,
461,13.795687675476074,,,,0.0584347426314631,,,
471,13.791671752929688,,,,0.058200543807961,,,
481,13.787384986877441,,,,0.0579515856864,,,
491,13.782356262207031,,,,0.0576608946329897,,,
501,13.778966903686523,,,,0.0574657920116055,,,
511,13.773893356323242,,,,0.0571749749549454,,,

==> results/training/distest.csv <==
Step,SOWE,RNN,CNN
1,16.626760482788086,16.634244918823242,16.632232666015625
11,16.191587448120117,16.277482986450195,16.142362594604492
21,15.979409217834473,16.067340850830078,16.013063430786133
31,15.727360725402832,15.96237850189209,15.910632133483887
41,15.414677619934082,15.898897171020508,15.785595893859863
51,15.151440620422363,15.846264839172363,15.549355506896973
61,14.949949264526367,15.778852462768555,15.26626968383789
71,14.787153244018555,15.660486221313477,14.953893661499023
81,14.651423454284668,15.504439353942871,14.746537208557129
91,14.537643432617188,15.335902214050293,14.62061595916748
101,14.444397926330566,15.232353210449219,14.526341438293457
111,14.36769962310791,15.138847351074219,14.456409454345703
121,14.30401611328125,14.978761672973633,14.383727073669434
131,14.25196647644043,14.850066184997559,14.286377906799316
141,14.208030700683594,14.722122192382812,14.194252014160156
151,14.170465469360352,14.597519874572754,14.12865161895752
161,14.138229370117188,14.476372718811035,14.081581115722656
171,14.109772682189941,14.378850936889648,14.050695419311523
181,14.084073066711426,14.314695358276367,14.015922546386719
191,14.061688423156738,14.265402793884277,13.998509407043457
201,14.041412353515625,14.231221199035645,13.975168228149414
211,14.022189140319824,14.201632499694824,
221,14.00518798828125,14.177830696105957,
231,13.989571571350098,14.157951354980469,
241,13.974641799926758,14.142236709594727,
251,13.961857795715332,14.127525329589844,
261,13.94906997680664,14.119475364685059,
271,13.937003135681152,,
281,13.925516128540039,,
291,13.91477108001709,,
301,13.905325889587402,,
311,13.89555835723877,,
321,13.886460304260254,,
331,13.87823486328125,,
341,13.870341300964355,,
351,13.862321853637695,,
361,13.855514526367188,,
371,13.847973823547363,,
381,13.841383934020996,,
391,13.835189819335938,,
401,13.829021453857422,,
411,13.823023796081543,,
421,13.81775951385498,,
431,13.81140422821045,,
441,13.806924819946289,,
451,13.801281929016113,,
461,13.795687675476074,,
471,13.791671752929688,,
481,13.787384986877441,,
491,13.782356262207031,,
501,13.778966903686523,,
511,13.773893356323242,,

==> results/training/pointest.csv <==
Step,SOWE,GRU,CNN,LSTM
1,0.16678108274936676,0.18384869396686554,0.16223430633544922,0.19083909690380096
11,0.13372813165187836,0.14958642423152924,0.1396847814321518,0.15292774140834808
21,0.13222543895244598,0.14894478023052216,0.13855478167533875,0.14800018072128296
31,,,0.13788537681102753,0.14776922762393951
41,,,0.13428886234760284,
51,,,0.13512660562992096,
61,,,0.1327366679906845,
71,,,0.135071262717247,
81,,,0.13331641256809235,
91,,,0.13548657298088074,

==> results/training/raw/run_dist_CNN0b-tag-cost.csv <==
Wall time,Step,Value
1529389303.740282,1,16.632232666015625
1529389325.750108,11,16.142362594604492
1529389347.683382,21,16.013063430786133
1529389370.564121,31,15.910632133483887
1529389392.570001,41,15.785595893859863
1529389414.55924,51,15.549355506896973
1529389436.570797,61,15.26626968383789
1529389458.63668,71,14.953893661499023
1529389480.678906,81,14.746537208557129
1529389502.686818,91,14.62061595916748
1529389524.670009,101,14.526341438293457
1529389546.540242,111,14.456409454345703
1529389568.603206,121,14.383727073669434
1529389590.552074,131,14.286377906799316
1529389612.620169,141,14.194252014160156
1529389634.818075,151,14.12865161895752
1529389657.013169,161,14.081581115722656
1529389679.198571,171,14.050695419311523
1529389701.108444,181,14.015922546386719
1529389723.118164,191,13.998509407043457
1529389744.997687,201,13.975168228149414
1529389816.737992,1,16.632131576538086
1529389839.452019,11,16.137216567993164
1529389862.023812,21,15.996139526367188
1529389885.045153,31,15.885903358459473
1529389908.141246,41,15.749800682067871
1529389930.763674,51,15.51261043548584
1529389953.726221,61,15.265283584594727
1529389976.612569,71,14.960185050964355
1529389999.578268,81,14.720318794250488
1529390022.574501,91,14.587714195251465
1529390045.454332,101,14.494029998779297
1529390068.188954,111,14.430094718933105
1529390091.084828,121,14.368035316467285
1529390113.838805,131,14.286301612854004
1529390136.544684,141,14.18322467803955
1529390159.364212,151,14.103906631469727
1529390182.113682,161,14.054110527038574
1529390204.756768,171,14.016127586364746
1529390227.305992,181,13.988306999206543
1529390249.937376,191,13.966431617736816
1529390272.647119,201,13.946138381958008
1529390295.408748,211,13.938494682312012
1529390318.480756,221,13.91946792602539
1529390341.363113,231,13.9085054397583
1529390363.963311,241,13.90166187286377
1529390386.944009,251,13.891105651855469
1529390409.653865,261,13.883594512939453
1529390432.543837,271,13.876975059509277


==> results/training/raw/run_dist_LSTM1x,tag_cost.csv <==
Wall time,Step,Value
1548417047.655743,1,16.63352394104004
1548417072.698561,11,16.365901947021484
1548417097.540654,21,16.10518455505371
1548417122.845046,31,15.993197441101074
1548417145.760633,41,15.934650421142578
1548417168.440393,51,15.876538276672363
1548417191.150948,61,15.833283424377441
1548417213.71423,71,15.77958869934082
1548417236.400951,81,15.683500289916992
1548417258.965238,91,15.5499267578125
1548417281.652133,101,15.394478797912598
1548417304.315019,111,15.262033462524414
1548417326.925025,121,15.157974243164062
1548417349.595686,131,14.999752044677734
1548417372.387313,141,14.84265422821045
1548417395.231097,151,14.692984580993652
1548417417.884489,161,14.544261932373047
1548417440.670407,171,14.437901496887207
1548417464.693827,181,14.366504669189453
1548417490.172382,191,14.311305046081543
1548417515.476655,201,14.268800735473633
1548417538.922849,211,14.235702514648438
1548417562.210026,221,14.210172653198242
1548417585.645091,231,14.196967124938965
1548417609.172003,241,14.175825119018555
1548417632.54967,251,14.1607084274292
1548417655.816537,261,14.144316673278809
1548417679.207287,271,14.135056495666504
1548417702.662849,281,14.122422218322754
1548417726.020114,291,14.115887641906738
1548417749.56222,301,14.108729362487793
1548417772.94844,311,14.101278305053711
1548417805.246593,321,14.094752311706543
1548417913.81757,1,16.634157180786133
1548417945.755372,11,16.355344772338867
1548417975.986377,21,16.103914260864258
1548418007.309317,31,15.986577033996582
1548418038.298505,41,15.925113677978516
1548418064.163327,51,15.868062019348145
1548418095.899978,61,15.823238372802734
1548418127.494133,71,15.765284538269043
1548418155.180435,81,15.686470031738281
1548418182.268929,91,15.571731567382812
1548418212.528863,101,15.40865707397461
1548418245.715447,111,15.28560733795166
1548418277.373967,121,15.194876670837402
1548418303.950911,131,15.065485954284668
1548418330.217223,141,14.889687538146973
1548418355.717008,151,14.737619400024414
1548418385.312933,161,14.602869987487793
1548418416.69416,171,14.491440773010254
1548418446.653841,181,14.41603946685791
1548418471.290364,191,14.362144470214844
1548418500.118426,201,14.323457717895508
1548418529.91835,211,14.28958797454834
1548418557.283468,221,14.267033576965332


==> results/training/raw/run_dist_RNN0b-tag-cost.csv <==
Wall time,Step,Value
1529395588.515943,1,16.634244918823242
1529395617.934982,11,16.277482986450195
1529395645.53636,21,16.067340850830078
1529395673.405958,31,15.96237850189209
1529395701.329689,41,15.898897171020508
1529395728.595763,51,15.846264839172363
1529395756.145486,61,15.778852462768555
1529395783.361154,71,15.660486221313477
1529395810.518093,81,15.504439353942871
1529395838.383692,91,15.335902214050293
1529395865.362412,101,15.232353210449219
1529395892.337464,111,15.138847351074219
1529395919.977586,121,14.978761672973633
1529395947.498324,131,14.850066184997559
1529395975.88918,141,14.722122192382812
1529396003.15414,151,14.597519874572754
1529396030.561014,161,14.476372718811035
1529396058.218128,171,14.378850936889648
1529396085.757119,181,14.314695358276367
1529396112.857645,191,14.265402793884277
1529396140.440735,201,14.231221199035645
1529396167.655483,211,14.201632499694824
1529396195.310411,221,14.177830696105957
1529396223.102282,231,14.157951354980469
1529396251.058218,241,14.142236709594727
1529396278.62948,251,14.127525329589844
1529396305.92948,261,14.119475364685059
1529396403.242304,1,16.632802963256836
1529396432.842137,11,16.27358627319336
1529396462.009187,21,16.061790466308594
1529396490.445317,31,15.952618598937988
1529396518.860785,41,15.8895845413208
1529396546.9248,51,15.838452339172363
1529396575.28031,61,15.778539657592773
1529396603.75856,71,15.70373249053955
1529396632.260142,81,15.58980941772461
1529396660.670558,91,15.416204452514648
1529396689.319607,101,15.290555953979492
1529396717.531892,111,15.196324348449707
1529396745.540289,121,15.045096397399902
1529396773.591653,131,14.85069751739502
1529396801.480887,141,14.691905975341797
1529396829.49181,151,14.5609712600708
1529396857.338453,161,14.4609375
1529396885.814416,171,14.39445686340332
1529396914.219296,181,14.347561836242676
1529396942.714955,191,14.308674812316895
1529396970.881525,201,14.2772855758667
1529396999.373319,211,14.25413990020752
1529397027.63528,221,14.235657691955566
1529397055.755404,231,14.214639663696289
1529397084.153189,241,14.202021598815918


==> results/training/raw/run_dist_SOWE0b-tag-cost.csv <==
Wall time,Step,Value
1529385565.376232,1,16.626760482788086
1529385580.990514,11,16.191587448120117
1529385596.49828,21,15.979409217834473
1529385612.12325,31,15.727360725402832
1529385627.859448,41,15.414677619934082
1529385643.671941,51,15.151440620422363
1529385659.403124,61,14.949949264526367
1529385675.072394,71,14.787153244018555
1529385690.661188,81,14.651423454284668
1529385706.353798,91,14.537643432617188
1529385722.17496,101,14.444397926330566
1529385737.93038,111,14.36769962310791
1529385753.618285,121,14.30401611328125
1529385769.326195,131,14.25196647644043
1529385785.110306,141,14.208030700683594
1529385800.821022,151,14.170465469360352
1529385816.380614,161,14.138229370117188
1529385831.774272,171,14.109772682189941
1529385847.355868,181,14.084073066711426
1529385863.058914,191,14.061688423156738
1529385878.953516,201,14.041412353515625
1529385894.652694,211,14.022189140319824
1529385910.416362,221,14.00518798828125
1529385926.145504,231,13.989571571350098
1529385941.951437,241,13.974641799926758
1529385957.698662,251,13.961857795715332
1529385973.553454,261,13.94906997680664
1529385989.494449,271,13.937003135681152
1529386005.320353,281,13.925516128540039
1529386021.299583,291,13.91477108001709
1529386037.008538,301,13.905325889587402
1529386052.548165,311,13.89555835723877
1529386068.235284,321,13.886460304260254
1529386083.946031,331,13.87823486328125
1529386099.53734,341,13.870341300964355
1529386115.321264,351,13.862321853637695
1529386131.103699,361,13.855514526367188
1529386146.77057,371,13.847973823547363
1529386162.442214,381,13.841383934020996
1529386178.172698,391,13.835189819335938
1529386193.996599,401,13.829021453857422
1529386209.811843,411,13.823023796081543
1529386225.4484,421,13.81775951385498
1529386241.271911,431,13.81140422821045
1529386257.029865,441,13.806924819946289
1529386272.910605,451,13.801281929016113
1529386288.631807,461,13.795687675476074
1529386304.317134,471,13.791671752929688
1529386319.877493,481,13.787384986877441
1529386335.789585,491,13.782356262207031
1529386351.519651,501,13.778966903686523
1529386367.020201,511,13.773893356323242
1529386419.15815,1,16.628433227539062
1529386435.293846,11,16.185604095458984
1529386451.464052,21,15.991570472717285
1529386467.631708,31,15.759896278381348
1529386483.930049,41,15.454986572265625
1529386500.108489,51,15.17505168914795
1529386516.37124,61,14.9525728225708
1529386532.689095,71,14.775492668151855
1529386548.831159,81,14.632064819335938
1529386565.140843,91,14.51357650756836
1529386581.185536,101,14.417230606079102
1529386597.327709,111,14.33887767791748
1529386613.350527,121,14.276689529418945
1529386629.508386,131,14.225692749023438
1529386645.615641,141,14.183415412902832
1529386661.996082,151,14.147407531738281
1529386678.219399,161,14.116551399230957
1529386694.486581,171,14.089293479919434
1529386710.75535,181,14.065656661987305
1529386727.030586,191,14.04295825958252
1529386743.305768,201,14.023868560791016
1529386759.431161,211,14.006451606750488
1529386775.604814,221,13.989594459533691
1529386791.86582,231,13.974587440490723
1529386808.303035,241,13.960832595825195
1529386824.379285,251,13.947822570800781
1529386840.76071,261,13.935195922851562
1529386857.106575,271,13.924277305603027
1529386873.245163,281,13.913434982299805
1529386889.420253,291,13.903474807739258
1529386905.68773,301,13.893778800964355
1529386921.998278,311,13.884124755859375
1529386938.393565,321,13.875975608825684
1529386954.548103,331,13.868093490600586
1529386970.871583,341,13.85982608795166
1529386987.050433,351,13.852730751037598
1529387003.329035,361,13.84616470336914
1529387019.536575,371,13.838863372802734
1529387035.739734,381,13.832903861999512
1529387052.033567,391,13.826207160949707
1529387068.251432,401,13.820789337158203
1529387084.522466,411,13.814647674560547
1529387100.706339,421,13.80964469909668
1529387116.941317,431,13.804736137390137
1529387133.299084,441,13.799173355102539
1529387149.555312,451,13.794692039489746
1529387165.747576,461,13.789548873901367
1529387182.143744,471,13.784845352172852
1529387198.470059,481,13.780710220336914
1529387214.632476,491,13.776549339294434
1529387230.753837,501,13.772774696350098
1529387247.00749,511,13.768712997436523
1529387263.255678,521,13.76499080657959
1529387279.334356,531,13.761473655700684
1529387295.537333,541,13.757853507995605
1529387311.736958,551,13.754304885864258
1529387328.138804,561,13.751130104064941
1529387344.404174,571,13.747602462768555
1529387360.98666,581,13.744078636169434
1529387377.855728,591,13.741057395935059
1529387395.027982,601,13.737898826599121


==> results/training/raw/run_point_CNN0a-tag-cost.csv <==
Wall time,Step,Value
1529410856.688232,1,0.16223430633544922
1529412517.122777,11,0.1396847814321518
1529414185.330501,21,0.13855478167533875
1529415850.776458,31,0.13788537681102753
1529417520.840248,41,0.13428886234760284
1529419183.831515,51,0.13512660562992096
1529420852.207636,61,0.1327366679906845
1529422513.34907,71,0.135071262717247
1529424184.919062,81,0.13331641256809235
1529425845.68228,91,0.13548657298088074
1529427697.577709,1,0.16641832888126373
1529429377.527737,11,0.1423807293176651
1529431064.57975,21,0.13733910024166107
1529432755.732612,31,0.13453957438468933
1529434477.702574,41,0.13243499398231506
1529436188.15856,51,0.13461700081825256


==> results/training/raw/run_point_LSTM0a,tag_cost.csv <==
Wall time,Step,Value
1548422110.985699,1,0.19083909690380096
1548434884.839071,11,0.15292774140834808
1548440183.022832,21,0.14800018072128296
1548446207.045241,31,0.14776922762393951
1548453127.455354,1,0.19258904457092285
1548462499.435728,11,0.15370558202266693


==> results/training/raw/run_point_RNN0a-tag-cost.csv <==
Wall time,Step,Value
1529440203.1611,1,0.18384869396686554
1529443885.531611,11,0.14958642423152924
1529447549.808683,21,0.14894478023052216
1529451643.135255,1,0.18469808995723724
1529455252.328062,11,0.15173068642616272


==> results/training/raw/run_point_SOWE0a-tag-cost.csv <==
Wall time,Step,Value
1529409680.153032,1,0.16678108274936676
1529409814.927144,11,0.13372813165187836
1529409951.425221,21,0.13222543895244598
1529410109.686375,1,0.16524766385555267
1529410244.318811,11,0.13452768325805664
1529410379.034733,21,0.13578175008296967
1529410514.138333,31,0.1334124058485031

